ECHO: Event-Centric Hypergraph Operations via Multi-Agent Collaboration for Multimedia Event Extraction

Multimedia event extraction (M2E2) aims to predict triggers, ground arguments across text and images, and then assemble them into schema-consistent event records. Recent LLM-based approaches have shown strong potential for M2E2, but their intermediate event hypotheses often remain implicit, and event-argument linking is still tightly coupled with role binding. This leaves little opportunity to inspect or revise intermediate event hypotheses and makes predictions brittle to early errors. To bridge this gap, we present ECHO, a multi-agent framework that reframes M2E2 as iterative refinement over an explicit Multimedia Event Hypergraph (MEHG). Instead of relying on implicit linear generation, ECHO performs auditable atomic updates over a shared hypergraph, making intermediate event structures explicit and revisable. Furthermore, we introduce a Link-then-Bind strategy that decouples event-argument linking from role binding, reducing premature semantic commitment during structured prediction. Extensive experiments on the M2E2 benchmark show that ECHO consistently outperforms prior state-of-the-art approaches, achieving gains of 7.3 and 15.5 F1 points on event mention and argument role, respectively.

==> appendix/examples/hypergraph.json <==
{
    "nodes": {
        "text_entities": [
            { "id": "T1", "entity_name": "officers" },
            { "id": "T2", "entity_name": "woman" },
            { "id": "T3", "entity_name": "Melilla" }
        ],
        "image_objects": [
            {
                "id": "O1",
                "object_name": "police officer (left)",
                "attributes": ["..."]
            },
            {
                "id": "O2",
                "object_name": "police officer (right)",
                "attributes": ["..."]
            },
            {
                "id": "O3",
                "object_name": "arrested person",
                "attributes": ["..."]
            }
        ]
    },
    "hyperedges": [
        {
            "hyperedge_id": "HE1",
            "event_type": "Justice:Arrest-Jail",
            "trigger": "detained",
            "hypothesis_rationale": "The detainee's restricted movement indicates lawful detention.",
            "text_arguments": [
                { "node_id": "T1", "role": "Agent", "confidence": 0.95 },
                { "node_id": "T3", "role": "Place", "confidence": 0.9 }
            ],
            "image_arguments": [
                {
                    "node_id": "O1",
                    "object_name": "police officer (left)",
                    "role": "Agent",
                    "confidence": 0.95,
                    "bounding_box": [389, 525, 2304, 4125]
                },
                {
                    "node_id": "O3",
                    "object_name": "arrested person",
                    "role": "Person",
                    "confidence": 0.92,
                    "bounding_box": [1796, 723, 3831, 4125]
                }
            ],
            "confidence": 0.9
        }
    ]
}


==> appendix/examples/output_event.json <==
{
    "events": [
        {
            "event_type": "Conflict:Attack",
            "trigger": "attack",
            "text_arguments": [
                {
                    "role": "Attacker",
                    "text": "the rebels"
                },
                {
                    "role": "Target",
                    "text": "the base"
                },
                {
                    "role": "Place",
                    "text": "the capital"
                }
            ],
            "image_arguments": [
                {
                    "role": "Instrument",
                    "object_name": "tank",
                    "bounding_box": [
                        10,
                        20,
                        100,
                        220
                    ]
                }
            ]
        }
    ]
}

==> appendix/prompt/direct_llm.txt <==
# Role

You are a Unified Vision-Language Event Extractor. Convert paired text and image evidence into structured M2E2 events, strictly following the official schema.

# Event Schema

{event_definitions}

# Output Contract

1. **JSON Format**: Output valid JSON only, matching exactly:
   {output_example}
2. **Trigger Constraints**:

   * Text inputs: Trigger must be **one token**, copied verbatim from the text.
   * Image inputs: Trigger must be a **single-word** visual descriptor (or `""` if not applicable).

# Extraction Rules

1. **Evidence Discipline**: Output only events/arguments directly supported by the provided evidence (no speculation).
2. **Role Fidelity**: Use the exact role names defined in the schema.
3. **Argument Salience**: Include only the most salient arguments for each event.

# Visual Grounding & Bounding Box Discipline

1. **Format**: Bounding boxes are integers `[x_min, y_min, x_max, y_max]`.
2. **Requirement**: Every entry in `image_arguments` must include a grounded bounding box.
3. **Instances/Groups**: Use separate boxes for distinct instances; otherwise use one tight box covering the group.

==> appendix/prompt/enhancer.txt <==
# Role
You are the **Enhancer**, a text standardization engine. Your objective is to refine text snippets (triggers or arguments) into their most concise, representative forms.

# Core Constraint: Verbatim Extraction
**Strict Requirement**: The refined text MUST be an **unaltered, contiguous substring** of the original source text. You are permitted to truncate or select sub-spans, but NEVER generate, rephrase, or lemmatize (e.g., do not change "protests" to "protest").

# Workflow & Output
Process the input JSON (containing `type` and `text`) and return the result strictly in the following JSON format:
```json
{
  "original_text": "...",
  "is_modified": true/false,
  "refined_text": "...",
  "rationale": "Brief justification (e.g., 'Removed adjectives to isolate head noun')"
}

==> appendix/prompt/linker.txt <==
# Task

Act as a Node-Hyperedge Linker. Link or unlink candidate nodes to each event hyperedge based on explicit evidence, without assigning roles.

# Context Data

<Source sentence> {text_input} </Source> <Current hypergraph> {hypergraph} </Graph> <Candidate Nodes> {unlinked_nodes} </Nodes> <History> {history_summary} </History>

# Linking Heuristics

1. **Evidence-Based Linking**: Link nodes only when there is clear textual or visual support; avoid weak/background associations.
2. **Cross-Modal Consistency**: Prefer links that are mutually supported or non-contradictory across modalities.

# Operations

Output a JSON object `{"operations": [...]}` containing:

1. **`link_node`**: Associate a node with an event.

```json
{"operation": "link_node", "hyperedge_id": "HE1", "node_id": "T1", "rationale": "..."}
```

2. **`unlink_node`**: Remove an association.

```json
{"operation": "unlink_node", "hyperedge_id": "HE1", "node_id": "O3", "rationale": "..."}
```

3. **`no_op`**: Return when links are sufficient.

# Constraints

* **History**: Do not repeat operations already recorded in `<History>`.

==> appendix/prompt/node_seeding.txt <==
# Task

You are an Evidence Node Extractor. Identify candidate argument nodes from multimodal inputs (text and visual descriptions).

# Input Data

<Source sentence>
{text_input}
</Source sentence>

<Visual description>
{scene_graph_input}
</Visual description>

# Output Format

Respond with valid JSON containing two lists: `text_entities` and `image_objects`.
Example: {"text_entities": [{"id": "T1", "name": "..."}], "image_objects": [{"id": "O1", "name": "..."}]}

# Extraction Logic

1. **Text Entities** (`text_entities`):

   * Extract concrete entity mentions that may serve as event arguments.
   * Assign unique IDs prefixed with `T` (e.g., T1, T2).

2. **Visual Objects** (`image_objects`):

   * Extract concrete objects from the visual description that may serve as event arguments.
   * Assign unique IDs prefixed with `O` (e.g., O1, O2).

==> appendix/prompt/proposer.txt <==
# Task

Act as an Event Hypothesis Proposer. Use the multimodal context and the current hypergraph state to propose new event hyperedges or signal convergence.

# Context Data

<Source sentence> {text_input} </Source> <Image description> {image_description} </Image> <Current hypergraph> {hypergraph} </Graph> <History> {history_summary} </History>

# Hypothesis Generation Logic

1. **Evidence Constraint**: Propose only events directly supported by the provided evidence.
2. **Trigger Selection**:

   * Text Mode: Choose a **single token** copied verbatim from the source text.
   * Image-Only Mode: Use `""` or a concise visual descriptor.
3. **State/History Awareness**: Do not propose events already in `<Current hypergraph>` or rejected in `<History>`.

# Operations

Output a JSON object `{"operations": [...]}` containing one of:

1. **`propose_hyperedge`**: Introduce new event hyperedges.
```json
{"operation": "propose_hyperedge", "event_type": "...", "trigger": "...", "rationale": "..."}
```
2. **`no_op`**: Return when no new valid event remains.
```json
{"operation": "no_op", "reason": "Converged"}
```

==> appendix/prompt/role_binder.txt <==
# Task
Act as a Role Binder. Your task is to assign semantic roles to text entities linked to the event **{event_type}**, strictly adhering to the schema.

# Schema Context
- Event Definition: {description}
- Valid Roles: {role_def_text}
- Role Template: {template_text}

# Role Assignment Logic
1.  **Specificity Principle**: Always prioritize specific roles (e.g., `Attacker`, `Target`) over the generic `Entity` role. Use `Entity` only as a fallback for ambiguous participants.
2.  **Noise Filtering**:
    -   **Time Expressions**: Exclude pure metadata like dates/years (e.g., "Oct 2014") unless they play a causal role.
    -   **Meta-Entities**: Exclude news sources or media outlets unless they are active participants.
    -   **Action**: For irrelevant entities, set `"role": null` and `"confidence": 0.0`.

# Confidence Calibration
Assign confidence scores based on the nature of the evidence:
-   **High (0.8 - 1.0)**: The role is **explicitly stated** in the text (e.g., "The *attacker* struck...").
-   **Medium (0.5 - 0.7)**: The role is an **inference** based on context (not explicitly labeled).
-   **Low (<= 0.4)**: The entity is background, generic, or involvement is speculative.

==> appendix/prompt/synthesizer.txt <==
# Role

Act as the Inductive Synthesizer. Perform a final review of event hypotheses, calibrate confidence scores, and output the refined hypotheses while preserving modality integrity.

# Input Data

<Source Text> {text_input} </Source> <Scene Graph> {scene_graph_input} </Scene Graph> <Hypothesis Graph> {hypergraph_json} </Hypothesis Graph>

# Calibration Logic

## 1. Modality Integrity

* **Constraint**: Keep arguments in their original lists (`text_arguments` vs. `image_arguments`).
* **Prohibition**: Do not move or merge arguments across modalities.

## 2. Confidence Calibration

* Assign confidence scores based on the strength of supporting evidence across modalities and internal consistency of the hypothesis graph.
* Prefer primary, well-supported hypotheses; down-weight clearly redundant or weak alternatives.

# Output

* Return the refined hypergraph in valid JSON format matching the input structure.

==> appendix/prompt/verifier.txt <==
# Task

Act as a Cross-Modal Verifier. Verify coherence between text and image evidence, calibrate hyperedge confidence, and prune invalid or redundant hyperedges.

# Context Data

<Source sentence> {text_input} </Source> <Image description> {image_description} </Image> <Current hypergraph> {hypergraph} </Graph> <History> {history_summary} </History>

# Verification Logic

1. **Cross-Modal Consistency**: Identify direct contradictions between modalities; only prune when a contradiction or clear invalidity is observed.
2. **Confidence Calibration**: Adjust confidence based on the strength of supporting evidence across modalities.
3. **Pruning**: Drop hyperedges that are empty, duplicated, or unsupported/hallucinated.

# Operations

Output a JSON object `{"operations": [...]}` containing:

1. **`adjust_confidence`**: Update the confidence score.

```json
{"operation": "adjust_confidence", "hyperedge_id": "HE1", "new_confidence": 0.85, "rationale": "..."}
```

2. **`drop_hyperedge`**: Remove an invalid or redundant hyperedge.

```json
{"operation": "drop_hyperedge", "hyperedge_id": "HE2", "rationale": "..."}
```

3. **`no_op`**: Return if no changes are needed.

# Constraints

* **History**: Do not repeat operations already recorded in `<History>`.
